Reflecting Algebraically Compact Functors

A compact T-algebra is an initial T-algebra whose inverse is a final T-coalgebra. Functors with this property are said to be algebraically compact. This is a very strong property used in programming semantics which allows one to interpret recursive datatypes involving mixed-variance functors, such as function space. The construction of compact algebras is usually done in categories with a zero object where some form of a limit-colimit coincidence exists. In this paper we consider a more abstract approach and show how one can construct compact algebras in categories which have neither a zero object, nor a (standard) limit-colimit coincidence by reflecting the compact algebras from categories which have both. In doing so, we provide a constructive description of a large class of algebraically compact functors (satisfying a compositionality principle) and show our methods compare quite favorably to other approaches from the literature.

==> tikz/big-model.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.95, 0.15) {};
		\node [style=none] (1) at (-1.375, 0) {$\dcpo$};
		\node [style=none] (2) at (1.675, 0) {$\dcpobs$};
		\node [style=none] (3) at (1.05, 0.15) {};
		\node [style=scaled] (4) at (0.05, 0.425) {$(-)_\perp$};
		\node [style=none] (5) at (-0.95, -0.15) {};
		\node [style=none] (6) at (1.05, -0.15) {};
		\node [style=none] (7) at (0.05, 0) {$\rotatebox{90}{$\vdash$}$};
		\node [style=scaled] (8) at (0.05, -0.4) {$U$};
		\node [style=none] (9) at (0.05, -0.625) {};
		\node [style=none] (10) at (2.35, 0.15) {};
		\node [style=none] (12) at (4.5, 0) {$\widehat \M$};
		\node [style=none] (13) at (4.15, 0.15) {};
		\node [style=scaled] (14) at (3.25, 0.425) {$- \circledcirc I$};
		\node [style=none] (15) at (2.35, -0.15) {};
		\node [style=none] (16) at (4.15, -0.15) {};
		\node [style=none] (17) at (3.25, 0) {$\rotatebox{90}{$\vdash$}$};
		\node [style=scaled] (18) at (3.25, -0.45) {$\widehat \M(I, -)$};
		\node [style=none] (19) at (3.25, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=->] (0.center) to (3.center);
		\draw [style=->] (6.center) to (5.center);
		\draw [style=->] (10.center) to (13.center);
		\draw [style=->] (16.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/clnl-corollary.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0.15) {};
		\node [style=none] (1) at (-1.425, 0) {$\dcpo$};
		\node [style=none] (2) at (1.675, 0) {$\dcpobs$};
		\node [style=none] (3) at (1, 0.15) {};
		\node [style=scaled] (4) at (0, 0.375) {$(-)_\perp$};
		\node [style=none] (5) at (-1, -0.15) {};
		\node [style=none] (6) at (1, -0.15) {};
		\node [style=none] (7) at (0, 0) {$\rotatebox{90}{$\vdash$}$};
		\node [style=scaled] (8) at (0, -0.35) {$U$};
		\node [style=none] (9) at (0, -0.575) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=->] (0.center) to (3.center);
		\draw [style=->] (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/copower.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.9, 0.15) {};
		\node [style=none] (1) at (-1.575, 0) {$\cpobs$};
		\node [style=none] (2) at (1.25, 0) {$\widehat \M$};
		\node [style=none] (3) at (0.9, 0.15) {};
		\node [style=scaled] (4) at (0, 0.425) {$- \circledcirc I$};
		\node [style=none] (5) at (-0.9, -0.15) {};
		\node [style=none] (6) at (0.9, -0.15) {};
		\node [style=none] (7) at (0, 0) {$\rotatebox{90}{$\vdash$}$};
		\node [style=scaled] (8) at (0, -0.45) {$\widehat \M(I, -)$};
		\node [style=none] (9) at (0, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=->] (0.center) to (3.center);
		\draw [style=->] (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/lnl-fpc-model.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0.15) {};
		\node [style=none] (1) at (-1.45, 0) {$\cpo$};
		\node [style=none] (2) at (1.175, 0) {$\DD$};
		\node [style=none] (3) at (1, 0.15) {};
		\node [style=scaled] (4) at (0, 0.375) {$F$};
		\node [style=none] (5) at (-1, -0.15) {};
		\node [style=none] (6) at (1, -0.15) {};
		\node [style=none] (7) at (0, 0) {$\rotatebox{90}{$\vdash$}$};
		\node [style=scaled] (8) at (0, -0.35) {$G$};
		\node [style=none] (9) at (0, -0.575) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=->] (0.center) to (3.center);
		\draw [style=->] (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/t-algebra.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=empty] (0) at (-1, 1) {$TA$};
		\node [style=empty] (1) at (1, 1) {$A$};
		\node [style=empty] (2) at (-1, -1) {$TB$};
		\node [style=empty] (3) at (1, -1) {$B$};
		\node [style=scaled] (4) at (0, 1.15) {$a$};
		\node [style=scaled] (5) at (0, -1.2) {$b$};
		\node [style=scaled] (6) at (1.2, 0) {$f$};
		\node [style=scaled] (7) at (-1.375, 0) {$Tf$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=to] (0) to (1);
		\draw [style=to] (1) to (3);
		\draw [style=to] (0) to (2);
		\draw [style=to] (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

